SPoC: Search-based Pseudocode to Code

We consider the task of mapping pseudocode to long programs that are functionally correct. Given test cases as a mechanism to validate programs, we search over the space of possible translations of the pseudocode to find a program that passes the validation. However, without proper credit assignment to localize the sources of program failures, it is difficult to guide search toward more promising programs. We propose to perform credit assignment based on signals from compilation errors, which constitute 88.7% of program failures. Concretely, we treat the translation of each pseudocode line as a discrete portion of the program, and whenever a synthesized program fails to compile, an error localization method tries to identify the portion of the program responsible for the failure. We then focus search over alternative translations of the pseudocode for those portions. For evaluation, we collected the SPoC dataset (Search-based Pseudocode to Code) containing 18,356 programs with human-authored pseudocode and test cases. Under a budget of 100 program compilations, performing search improves the synthesis success rate over using the top-one translation of the pseudocode from 25.6% to 44.7%.

==> figures/results-testp-raw.tsv <==
budget	testp-best-first	testp-gray-naive	testp-gray-template95	testp-gray-advanced	testp-prefix-pruning
1	17.8571	17.8571	17.8571	17.8571	17.8571
2	20.4945	21.8132	21.2088	21.5934	19.3407
3	22.1429	23.9560	23.0769	23.6264	20.0549
4	23.4066	25.1099	24.2857	24.8901	21.8132
5	24.2308	25.9341	24.9451	25.7143	22.9121
6	24.6154	26.5385	25.6593	26.5385	23.2418
7	25.1648	26.8132	26.0989	27.0879	24.1758
8	25.6044	27.2527	26.5385	27.4176	24.4505
9	26.2088	27.7473	26.9780	27.9121	24.7802
10	26.4835	28.0220	27.2527	28.3516	25.3297
20	28.6264	29.8352	29.3956	30.2198	27.9121
30	29.3956	30.8242	30.6044	31.5385	28.9560
40	30.4396	31.4835	31.4835	32.2527	29.5604
50	31.2637	31.8681	32.1978	32.7473	30.2747
60	31.7033	32.0879	32.4725	33.0769	31.1538
70	32.0879	32.3077	32.6923	33.2967	31.8132
80	32.2527	32.4725	32.8571	33.6264	32.3077
90	32.4176	32.4725	33.0769	33.7363	32.5824
100	32.4725	32.5275	33.1868	34.1758	32.9670
200	34.2308	33.5714	35.4945	36.0440	34.1209
300	35.3297	33.8462	36.2637	36.7033	35.4396
400	35.9341	34.0110	36.6484	37.1978	36.0989
500	36.0989	34.1209	37.0330	37.4725	36.6484
600	36.7033	34.1758	37.2527	37.7473	36.9780
700	36.7582	34.2308	37.3626	37.9121	37.1978
800	37.0879	34.2308	37.5275	38.0769	37.4725
900	37.1978	34.2857	37.8571	38.1319	37.8022
1000	37.4725	34.3407	38.0769	38.2967	37.9121
1100	37.6374	34.3407	38.2967	38.4615	38.1319
1200	37.8022	34.3407	38.4615	38.5165	38.3516
1300	37.9121	34.3407	38.5165	38.5714	38.4615
1400	37.9670	34.3407	38.5714	38.5714	38.6813
1500	38.0769	34.3956	38.7363	38.7363	38.7912
1600	38.1868	34.4505	38.7912	38.7363	39.0110
1700	38.2418	34.4505	38.9011	38.7912	39.3407
1800	38.2967	34.5055	39.0110	38.7912	39.3407
1900	38.4615	34.5055	39.0110	38.9011	39.3407
2000	38.6264	34.5055	39.1209	38.9011	39.4505
2100	38.6813	34.5055	39.2308	38.9560	39.4505
2200	38.7363	34.5055	39.2857	38.9560	39.6154
2300	38.9011	34.5055	39.3956	39.1209	39.6703
2400	38.9560	34.5055	39.5604	39.1209	39.7253
2500	39.0110	34.5604	39.6703	39.1758	39.7802
2600	39.0659	34.5604	39.8352	39.1758	39.8352
2700	39.1209	34.6703	39.8352	39.1758	39.8901
2800	39.1209	34.6703	39.8352	39.1758	40.1099
2900	39.1209	34.6703	39.9451	39.1758	40.2198
2999	39.1209	34.6703	39.9451	39.2308	40.2747

==> figures/results-testw-raw.tsv <==
budget	testw-best-first	testw-gray-naive	testw-gray-template95	testw-gray-advanced	testw-prefix-pruning
1	31.8493	31.8493	31.8493	31.8493	31.8493
2	36.0731	36.7580	36.7580	37.1575	34.1895
3	38.0137	39.0982	38.9269	39.3836	35.3881
4	39.0411	40.1826	40.1826	40.4680	37.5000
5	39.7831	40.9247	40.8676	41.4384	38.0708
6	40.4680	41.6667	41.6096	42.3516	38.5274
7	41.0959	42.1233	42.2945	42.9224	39.6689
8	41.7808	42.6370	42.8653	43.2648	39.8402
9	42.1804	43.2078	43.2648	43.9498	40.3539
10	42.5228	43.4932	43.6644	44.3493	40.9817
20	45.8333	46.2329	47.2603	48.0023	44.1781
30	47.4315	47.3744	48.8014	49.6575	46.3470
40	48.1735	48.2306	49.7717	50.8562	47.0890
50	48.7443	49.0297	50.7420	51.8836	47.7740
60	49.4292	49.2009	51.3699	52.2831	48.5160
70	49.9429	49.3721	51.7694	52.7968	49.2580
80	50.4566	49.7146	52.3402	53.1393	49.6575
90	50.7420	49.8288	52.6826	53.2534	50.1142
100	51.0274	50.0000	53.0822	53.7100	50.5137
200	53.4247	51.2557	55.1370	56.1644	53.1963
300	54.7945	51.5411	56.1644	56.7922	54.7945
400	55.2511	52.0548	56.4498	57.3630	55.4224
500	55.7078	52.3402	56.9064	57.5342	55.9361
600	56.3927	52.3402	57.0776	57.7626	56.5068
700	56.5639	52.3973	57.3630	57.9909	56.7922
800	56.9635	52.4543	57.5913	58.4475	57.1347
900	57.0776	52.5685	57.8196	58.5616	57.6484
1000	57.2489	52.5685	57.9338	58.5616	57.9338
1100	57.3630	52.5685	58.1621	58.7900	58.3904
1200	57.5342	52.5685	58.5046	59.0753	58.5046
1300	57.7626	52.6256	58.5616	59.1324	58.6758
1400	57.8196	52.6826	58.7900	59.1895	58.9041
1500	58.0479	52.7397	58.9612	59.3037	59.1324
1600	58.1621	52.7397	59.0753	59.3037	59.3607
1700	58.1621	52.7397	59.0753	59.4749	59.7032
1800	58.2763	52.7397	59.2466	59.7032	59.8744
1900	58.3904	52.7968	59.2466	59.7603	59.9886
2000	58.3904	52.7968	59.3607	59.8174	60.0457
2100	58.4475	52.8539	59.5890	59.9315	60.1598
2200	58.6187	52.8539	59.9315	59.9315	60.2169
2300	58.7329	52.8539	60.1027	59.9315	60.2169
2400	58.9041	52.8539	60.1598	59.9886	60.2169
2500	59.0753	52.8539	60.2169	59.9886	60.3311
2600	59.1895	52.9110	60.3311	60.0457	60.3881
2700	59.3037	53.0251	60.3881	60.1027	60.5023
2800	59.4178	53.1393	60.3881	60.1598	60.6164
2900	59.4178	53.1393	60.5023	60.2169	60.6735
2999	59.4178	53.1393	60.5594	60.2740	60.7306
